DeepWiVe: Deep-Learning-Aided Wireless Video Transmission

We present DeepWiVe, the first-ever end-to-end joint source-channel coding (JSCC) video transmission scheme that leverages the power of deep neural networks (DNNs) to directly map video signals to channel symbols, combining video compression, channel coding, and modulation steps into a single neural transform. Our DNN decoder predicts residuals without distortion feedback, which improves video quality by accounting for occlusion/disocclusion and camera movements. We simultaneously train different bandwidth allocation networks for the frames to allow variable bandwidth transmission. Then, we train a bandwidth allocation network using reinforcement learning (RL) that optimizes the allocation of limited available channel bandwidth among video frames to maximize overall visual quality. Our results show that DeepWiVe can overcome the cliff-effect, which is prevalent in conventional separation-based digital communication schemes, and achieve graceful degradation with the mismatch between the estimated and actual channel qualities. DeepWiVe outperforms H.264 video compression followed by low-density parity check (LDPC) codes in all channel conditions by up to 0.0462 on average in terms of the multi-scale structural similarity index measure (MS-SSIM), while beating H.265 + LDPC by up to 0.0058 on average. We also illustrate the importance of optimizing bandwidth allocation in JSCC video transmission by showing that our optimal bandwidth allocation policy is superior to the na\"ive uniform allocation. We believe this is an important step towards fulfilling the potential of an end-to-end optimized JSCC wireless video transmission system that is superior to the current separation-based designs.

==> Data/deepwive_graceful_msssim_c240_tsnr-1.csv <==
snrtest,PSNR(snrtrain-1),PSNR_error(snrtrain-1),MS-SSIM(snrtrain-1),MS-SSIM_error(snrtrain-1)
-5,23.43,4.56,0.9388,0.0284
-4,25.88,3.81,0.9592,0.0178
-3,27.67,3.47,0.9696,0.0137
-2,28.67,3.46,0.9753,0.0116
-1,29.30,3.48,0.9787,0.0102
0,29.74,3.52,0.9811,0.0092
1,30.09,3.55,0.9828,0.0085
2,30.38,3.59,0.9839,0.0079
3,30.60,3.62,0.9848,0.0076
4,30.77,3.65,0.9854,0.0073
5,30.90,3.66,0.9859,0.0071
6,31.01,3.68,0.9862,0.0070
7,31.09,3.70,0.9865,0.0069
8,31.16,3.71,0.9867,0.0068
9,31.21,3.72,0.9868,0.0067
10,31.26,3.73,0.9870,0.0067
11,31.29,3.74,0.9871,0.0066
12,31.32,3.74,0.9871,0.0066
13,31.34,3.75,0.9872,0.0066
14,31.36,3.75,0.9873,0.0065
15,31.37,3.75,0.9873,0.0065
16,31.38,3.76,0.9873,0.0065
17,31.39,3.76,0.9873,0.0065
18,31.40,3.76,0.9874,0.0065
19,31.40,3.76,0.9874,0.0065
20,31.41,3.76,0.9874,0.0065


==> Data/deepwive_graceful_msssim_c240_tsnr10.csv <==
snrtest,PSNR (snrtrain 10),PSNR_error (snrtrain 10),MS-SSIM (snrtrain 10),MS-SSIM_error (snrtrain 10)
-5,20.95,4.51,0.8958,0.0378
-4,22.86,4.09,0.9262,0.0268
-3,25.09,3.56,0.9491,0.0177
-2,26.97,3.36,0.9633,0.0132
-1,28.29,3.33,0.9722,0.0105
0,29.27,3.35,0.9782,0.0085
1,30.03,3.39,0.9826,0.0069
2,30.67,3.43,0.9857,0.0057
3,31.22,3.48,0.9881,0.0049
4,31.68,3.53,0.9899,0.0042
5,32.08,3.57,0.9912,0.0037
6,32.41,3.62,0.9923,0.0033
7,32.69,3.66,0.9931,0.0030
8,32.92,3.70,0.9937,0.0028
9,33.11,3.73,0.9941,0.0026
10,33.27,3.76,0.9945,0.0025
11,33.40,3.79,0.9948,0.0024
12,33.51,3.81,0.9950,0.0023
13,33.59,3.83,0.9952,0.0023
14,33.66,3.85,0.9954,0.0022
15,33.71,3.86,0.9955,0.0022
16,33.76,3.87,0.9956,0.0022
17,33.80,3.88,0.9956,0.0021
18,33.82,3.89,0.9957,0.0021
19,33.85,3.89,0.9957,0.0021
20,33.87,3.90,0.9957,0.0021


==> Data/deepwive_graceful_msssim_c240_tsnr13.csv <==
snrtest,PSNR(snrtrain13),PSNR_error(snrtrain13),MS-SSIM(snrtrain13),MS-SSIM_error(snrtrain13)
-5,21.07,4.43,0.8952,0.0370
-4,22.93,4.04,0.9248,0.0267
-3,25.08,3.55,0.9474,0.0182
-2,26.90,3.34,0.9619,0.0136
-1,28.19,3.31,0.9710,0.0108
0,29.16,3.34,0.9772,0.0087
1,29.95,3.38,0.9818,0.0071
2,30.60,3.42,0.9851,0.0059
3,31.16,3.47,0.9876,0.0050
4,31.64,3.52,0.9895,0.0043
5,32.04,3.57,0.9910,0.0038
6,32.38,3.61,0.9921,0.0033
7,32.67,3.65,0.9929,0.0030
8,32.91,3.70,0.9936,0.0028
9,33.11,3.73,0.9941,0.0026
10,33.27,3.76,0.9945,0.0025
11,33.41,3.79,0.9948,0.0024
12,33.52,3.82,0.9951,0.0023
13,33.61,3.84,0.9952,0.0023
14,33.69,3.86,0.9954,0.0022
15,33.74,3.87,0.9955,0.0022
16,33.79,3.88,0.9956,0.0022
17,33.83,3.89,0.9957,0.0021
18,33.86,3.90,0.9958,0.0021
19,33.89,3.91,0.9958,0.0021
20,33.90,3.91,0.9958,0.0021


==> Data/deepwive_graceful_msssim_c240_tsnr2.csv <==
snrtest,PSNR (snrtrain 2),PSNR_error (snrtrain 2),MS-SSIM (snrtrain 2),MS-SSIM_error (snrtrain 2)
-5,21.99,4.75,0.9170,0.0356
-4,24.40,4.06,0.9461,0.0218
-3,26.81,3.57,0.9639,0.0147
-2,28.43,3.46,0.9736,0.0113
-1,29.44,3.47,0.9794,0.0091
0,30.19,3.50,0.9833,0.0075
1,30.79,3.54,0.9860,0.0063
2,31.28,3.57,0.9880,0.0054
3,31.69,3.61,0.9894,0.0048
4,32.01,3.64,0.9904,0.0044
5,32.28,3.67,0.9912,0.0040
6,32.50,3.70,0.9918,0.0038
7,32.68,3.73,0.9922,0.0036
8,32.82,3.75,0.9925,0.0034
9,32.93,3.77,0.9928,0.0033
10,33.03,3.79,0.9930,0.0032
11,33.10,3.80,0.9932,0.0032
12,33.16,3.81,0.9933,0.0031
13,33.21,3.82,0.9934,0.0031
14,33.25,3.83,0.9935,0.0030
15,33.28,3.83,0.9935,0.0030
16,33.31,3.84,0.9936,0.0030
17,33.33,3.84,0.9936,0.0030
18,33.34,3.84,0.9937,0.0030
19,33.35,3.85,0.9937,0.0030
20,33.36,3.85,0.9937,0.0030


==> Data/deepwive_graceful_msssim_c240_tsnr4.csv <==
snrtest,PSNR (snrtrain 4),PSNR_error (snrtrain 4),MS-SSIM (snrtrain 4),MS-SSIM_error (snrtrain 4)
-5,21.52,4.79,0.9077,0.0384
-4,23.74,4.21,0.9381,0.0248
-3,26.13,3.61,0.9585,0.0162
-2,27.95,3.48,0.9702,0.0123
-1,29.12,3.47,0.9772,0.0098
0,29.98,3.50,0.9819,0.0079
1,30.66,3.54,0.9853,0.0066
2,31.23,3.58,0.9876,0.0056
3,31.70,3.62,0.9894,0.0048
4,32.09,3.66,0.9907,0.0043
5,32.42,3.69,0.9917,0.0038
6,32.69,3.72,0.9924,0.0035
7,32.91,3.75,0.9930,0.0033
8,33.09,3.78,0.9934,0.0031
9,33.23,3.80,0.9937,0.0030
10,33.36,3.83,0.9940,0.0029
11,33.45,3.84,0.9942,0.0028
12,33.53,3.86,0.9944,0.0027
13,33.60,3.87,0.9945,0.0027
14,33.65,3.88,0.9946,0.0027
15,33.69,3.89,0.9947,0.0026
16,33.72,3.90,0.9947,0.0026
17,33.75,3.90,0.9948,0.0026
18,33.77,3.91,0.9948,0.0026
19,33.78,3.91,0.9948,0.0026
20,33.80,3.91,0.9949,0.0025


==> Data/deepwive_graceful_msssim_c240_tsnr6.csv <==
snrtest,PSNR(snrtrain6),PSNR_error(snrtrain6),MS-SSIM(snrtrain6),MS-SSIM_error(snrtrain6)
-5,21.31,4.76,0.9023,0.0393
-4,23.39,4.24,0.9329,0.0262
-3,25.71,3.68,0.9545,0.0174
-2,27.61,3.49,0.9674,0.0131
-1,28.86,3.47,0.9752,0.0104
0,29.78,3.51,0.9805,0.0084
1,30.52,3.54,0.9843,0.0069
2,31.13,3.58,0.9870,0.0058
3,31.64,3.62,0.9890,0.0049
4,32.08,3.66,0.9905,0.0043
5,32.44,3.69,0.9917,0.0038
6,32.74,3.73,0.9925,0.0035
7,33.00,3.77,0.9932,0.0032
8,33.21,3.80,0.9937,0.0030
9,33.38,3.83,0.9941,0.0029
10,33.52,3.85,0.9944,0.0027
11,33.63,3.88,0.9946,0.0026
12,33.72,3.89,0.9948,0.0026
13,33.80,3.91,0.9950,0.0025
14,33.86,3.92,0.9951,0.0025
15,33.91,3.93,0.9952,0.0024
16,33.95,3.94,0.9953,0.0024
17,33.98,3.94,0.9953,0.0024
18,34.00,3.95,0.9954,0.0024
19,34.02,3.95,0.9954,0.0024
20,34.04,3.96,0.9954,0.0024


==> Data/deepwive_graceful_psnr_c240_tsnr-1.csv <==
snrtest,PSNR(snrtrain-1),PSNR_error(snrtrain-1),MS-SSIM(snrtrain-1),MS-SSIM_error(snrtrain-1)
-5,26.37,4.02,0.9041,0.0366
-4,28.46,3.57,0.9372,0.0244
-3,29.93,3.33,0.9564,0.0168
-2,30.87,3.26,0.9666,0.0126
-1,31.71,3.22,0.9719,0.0105
0,32.01,3.20,0.9748,0.0095
1,32.28,3.19,0.9764,0.0092
2,32.65,3.19,0.9773,0.0092
3,32.86,3.19,0.9778,0.0093
4,33.02,3.20,0.9781,0.0094
5,33.15,3.21,0.9783,0.0096
6,33.24,3.21,0.9785,0.0097
7,33.32,3.22,0.9785,0.0099
8,33.38,3.22,0.9786,0.0100
9,33.43,3.23,0.9786,0.0101
10,33.47,3.23,0.9787,0.0102
11,33.49,3.23,0.9787,0.0102
12,33.52,3.23,0.9787,0.0103
13,33.54,3.24,0.9787,0.0103
14,33.55,3.24,0.9787,0.0104
15,33.56,3.24,0.9787,0.0104
16,33.57,3.24,0.9787,0.0104
17,33.58,3.24,0.9787,0.0104
18,33.59,3.24,0.9787,0.0104
19,33.59,3.24,0.9787,0.0104
20,33.60,3.24,0.9787,0.0104


==> Data/deepwive_graceful_psnr_c240_tsnr10.csv <==
snrtest,PSNR (snrtrain 10),PSNR_error (snrtrain 10),MS-SSIM (snrtrain 10),MS-SSIM_error (snrtrain 10)
-5,21.34,4.30,0.8091,0.0501
-4,23.52,4.14,0.8551,0.0390
-3,25.76,3.79,0.8931,0.0289
-2,27.75,3.43,0.9214,0.0221
-1,29.30,3.24,0.9412,0.0170
0,30.51,3.19,0.9556,0.0130
1,31.53,3.19,0.9661,0.0100
2,32.43,3.21,0.9739,0.0078
3,33.21,3.23,0.9795,0.0063
4,33.89,3.25,0.9836,0.0053
5,34.48,3.28,0.9865,0.0046
6,34.98,3.31,0.9886,0.0041
7,35.41,3.34,0.9901,0.0038
8,35.77,3.36,0.9912,0.0036
9,36.07,3.39,0.9920,0.0034
10,36.32,3.42,0.9927,0.0033
11,36.53,3.45,0.9931,0.0032
12,36.71,3.47,0.9935,0.0031
13,36.85,3.49,0.9937,0.0031
14,36.96,3.50,0.9939,0.0030
15,37.05,3.52,0.9941,0.0030
16,37.13,3.53,0.9942,0.0030
17,37.19,3.54,0.9943,0.0029
18,37.24,3.55,0.9944,0.0029
19,37.28,3.55,0.9945,0.0029
20,37.31,3.56,0.9945,0.0029


==> Data/deepwive_graceful_psnr_c240_tsnr13.csv <==
snrtest,PSNR(snrtrain13),PSNR_error(snrtrain13),MS-SSIM(snrtrain13),MS-SSIM_error(snrtrain13)
-5,22.60,2.99,0.8037,0.0388
-4,24.34,3.17,0.8496,0.0353
-3,26.17,3.23,0.8876,0.0307
-2,27.95,3.21,0.9167,0.0255
-1,29.50,3.15,0.9380,0.0208
0,30.81,3.15,0.9535,0.0165
1,31.92,3.17,0.9648,0.0129
2,32.89,3.20,0.9732,0.0100
3,33.76,3.23,0.9793,0.0079
4,34.51,3.26,0.9837,0.0063
5,35.18,3.29,0.9869,0.0052
6,35.75,3.31,0.9893,0.0044
7,36.24,3.34,0.9909,0.0038
8,36.66,3.36,0.9922,0.0033
9,37.02,3.39,0.9931,0.0030
10,37.32,3.41,0.9938,0.0028
11,37.57,3.44,0.9943,0.0026
12,37.78,3.46,0.9947,0.0025
13,37.96,3.48,0.9950,0.0024
14,38.10,3.50,0.9953,0.0023
15,38.22,3.51,0.9954,0.0022
16,38.31,3.52,0.9956,0.0022
17,38.39,3.53,0.9957,0.0022
18,38.45,3.54,0.9958,0.0021
19,38.50,3.55,0.9958,0.0021
20,38.54,3.56,0.9958,0.0021


==> Data/deepwive_graceful_psnr_c240_tsnr2.csv <==
snrtest,PSNR (snrtrain 2),PSNR_error (snrtrain 2),MS-SSIM (snrtrain 2),MS-SSIM_error (snrtrain 2)
-5,23.45,4.26,0.8552,0.0458
-4,26.14,3.83,0.9004,0.0328
-3,28.32,3.46,0.9317,0.0233
-2,29.87,3.33,0.9524,0.0171
-1,31.03,3.29,0.9660,0.0125
0,31.94,3.27,0.9743,0.0096
1,32.66,3.26,0.9792,0.0078
2,33.22,3.26,0.9819,0.0067
3,33.66,3.26,0.9836,0.0061
4,34.00,3.27,0.9846,0.0057
5,34.27,3.28,0.9852,0.0055
6,34.49,3.28,0.9856,0.0054
7,34.66,3.29,0.9859,0.0054
8,34.79,3.30,0.9861,0.0053
9,34.90,3.30,0.9863,0.0053
10,34.99,3.31,0.9864,0.0053
11,35.06,3.31,0.9865,0.0053
12,35.11,3.31,0.9865,0.0053
13,35.15,3.32,0.9866,0.0053
14,35.19,3.32,0.9866,0.0053
15,35.21,3.32,0.9866,0.0053
16,35.23,3.32,0.9866,0.0053
17,35.25,3.32,0.9867,0.0053
18,35.27,3.32,0.9867,0.0053
19,35.28,3.32,0.9867,0.0053
20,35.29,3.32,0.9867,0.0053


==> Data/deepwive_graceful_psnr_c240_tsnr4.csv <==
snrtest,PSNR (snrtrain 4),PSNR_error (snrtrain 4),MS-SSIM (snrtrain 4),MS-SSIM_error (snrtrain 4)
-5,22.47,4.35,0.8362,0.0493
-4,25.06,3.95,0.8834,0.0364
-3,27.40,3.58,0.9180,0.0265
-2,29.16,3.36,0.9416,0.0200
-1,30.48,3.30,0.9579,0.0150
0,31.55,3.29,0.9691,0.0113
1,32.43,3.29,0.9766,0.0087
2,33.16,3.30,0.9814,0.0070
3,33.75,3.31,0.9843,0.0059
4,34.24,3.32,0.9862,0.0052
5,34.63,3.33,0.9874,0.0047
6,34.95,3.34,0.9883,0.0044
7,35.21,3.35,0.9889,0.0042
8,35.42,3.37,0.9893,0.0040
9,35.59,3.38,0.9896,0.0039
10,35.73,3.39,0.9898,0.0039
11,35.84,3.39,0.9900,0.0038
12,35.93,3.40,0.9901,0.0038
13,36.00,3.40,0.9902,0.0038
14,36.06,3.41,0.9903,0.0037
15,36.11,3.41,0.9904,0.0037
16,36.14,3.42,0.9904,0.0037
17,36.17,3.42,0.9905,0.0037
18,36.20,3.42,0.9905,0.0037
19,36.21,3.42,0.9905,0.0037
20,36.23,3.42,0.9905,0.0037


==> Data/deepwive_graceful_psnr_c240_tsnr6.csv <==
snrtest,PSNR(snrtrain6),PSNR_error(snrtrain6),MS-SSIM(snrtrain6),MS-SSIM_error(snrtrain6)
-5,23.38,4.36,0.8235,0.0501
-4,25.40,4.07,0.8708,0.0390
-3,27.33,3.69,0.9074,0.0289
-2,28.97,3.41,0.9331,0.0221
-1,30.23,3.31,0.9510,0.0170
0,31.41,3.29,0.9637,0.0130
1,32.60,3.30,0.9727,0.0100
2,33.50,3.32,0.9790,0.0078
3,34.00,3.33,0.9832,0.0063
4,34.65,3.35,0.9861,0.0053
5,35.02,3.37,0.9880,0.0046
6,35.33,3.39,0.9893,0.0041
7,35.56,3.41,0.9902,0.0038
8,35.76,3.43,0.9908,0.0036
9,35.92,3.45,0.9913,0.0034
10,36.05,3.46,0.9917,0.0033
11,36.15,3.47,0.9919,0.0032
12,36.23,3.49,0.9921,0.0031
13,36.30,3.50,0.9923,0.0031
14,36.35,3.51,0.9924,0.0030
15,36.39,3.51,0.9925,0.0030
16,36.42,3.52,0.9926,0.0030
17,36.45,3.52,0.9927,0.0029
18,36.47,3.53,0.9927,0.0029
19,36.48,3.53,0.9927,0.0029
20,36.49,3.53,0.9927,0.0029


==> Data/deepwive_optimal_c144.csv <==
snrtest,PSNR,PSNR_error,MS-SSIM,MS-SSIM_error
-5,28.25,3.60,0.9428,0.0252
-4,29.16,3.32,0.9530,0.0210
-3,29.80,3.20,0.9589,0.0188
-2,30.45,3.21,0.9649,0.0169
-1,31.05,3.22,0.9698,0.0147
0,31.60,3.29,0.9737,0.0140
1,32.10,3.34,0.9770,0.0127
2,32.56,3.15,0.9797,0.0111
3,32.98,2.96,0.9819,0.0097
4,33.37,2.81,0.9838,0.0087
5,33.72,2.85,0.9854,0.0089
6,34.05,2.91,0.9867,0.0091
7,34.35,2.95,0.9878,0.0092
8,34.61,2.98,0.9887,0.0093
9,34.83,3.03,0.9895,0.0092
10,35.03,3.06,0.9901,0.0092
11,35.36,3.10,0.9906,0.0092
12,35.54,3.13,0.9910,0.0091
13,35.70,3.15,0.9913,0.0088
14,35.83,3.17,0.9916,0.0086
15,35.95,3.18,0.9918,0.0082
16,36.04,3.15,0.9920,0.0076
17,36.12,3.12,0.9921,0.0071
18,36.18,3.27,0.9923,0.0052
19,36.23,3.50,0.9924,0.0056
20,36.27,3.51,0.9924,0.0056


==> Data/deepwive_optimal_c240.csv <==
snrtest,PSNR,PSNR_error,MS-SSIM,MS-SSIM_error
-5,28.76,3.61,0.9454,0.0207
-4,30.00,3.46,0.9564,0.0165
-3,30.88,3.42,0.9635,0.0124
-2,31.58,3.43,0.9689,0.0098
-1,32.21,3.45,0.9732,0.0099
0,32.79,3.48,0.9768,0.0071
1,33.34,3.52,0.9798,0.0061
2,33.85,3.55,0.9823,0.0053
3,34.32,3.59,0.9845,0.0046
4,34.86,3.61,0.9862,0.0041
5,35.36,3.64,0.9877,0.0037
6,35.73,3.65,0.9893,0.0033
7,36.15,3.65,0.9904,0.0030
8,36.54,3.68,0.9914,0.0028
9,36.89,3.72,0.9921,0.0027
10,37.22,3.53,0.9928,0.0025
11,37.58,3.45,0.9933,0.0024
12,37.79,3.46,0.9937,0.0023
13,37.96,3.48,0.9940,0.0023
14,38.10,3.50,0.9943,0.0022
15,38.22,3.51,0.9945,0.0022
16,38.32,3.52,0.9947,0.0034
17,38.41,3.54,0.9949,0.0117
18,38.47,3.55,0.9950,0.0183
19,38.53,3.55,0.9951,0.0021
20,38.57,3.56,0.9951,0.0021


==> Data/deepwive_uniform_c144.csv <==
snrtest,PSNR,PSNR_error,MS-SSIM,MS-SSIM_error
-5,28.12,2.77,0.9399,0.0254
-4,29.08,2.80,0.9512,0.0205
-3,29.79,3.06,0.9597,0.0175
-2,30.33,3.31,0.9648,0.0153
-1,30.82,3.42,0.9691,0.0135
0,31.27,3.45,0.9726,0.0121
1,31.68,3.48,0.9755,0.0108
2,32.06,3.51,0.9779,0.0098
3,32.40,3.54,0.9800,0.0090
4,32.70,3.57,0.9817,0.0083
5,32.97,3.61,0.9831,0.0078
6,33.21,3.64,0.9843,0.0074
7,33.42,3.67,0.9852,0.0070
8,33.59,3.71,0.9860,0.0067
9,33.74,3.73,0.9867,0.0065
10,33.87,3.77,0.9872,0.0063
11,33.98,3.79,0.9877,0.0062
12,34.07,3.82,0.9880,0.0061
13,34.15,3.84,0.9883,0.0060
14,34.21,3.86,0.9885,0.0059
15,34.26,3.88,0.9887,0.0059
16,34.30,3.90,0.9889,0.0058
17,34.34,3.91,0.9890,0.0058
18,34.36,3.92,0.9891,0.0058
19,34.38,3.93,0.9892,0.0058
20,34.40,3.93,0.9893,0.0058


==> Data/deepwive_uniform_c240.csv <==
snrtest,PSNR,PSNR_error,MS-SSIM,MS-SSIM_error
-5,28.50,3.74,0.9439,0.0254
-4,29.89,3.48,0.9547,0.0187
-3,30.65,3.37,0.9619,0.0149
-2,31.18,3.36,0.9675,0.0126
-1,31.82,3.36,0.9721,0.0108
0,32.32,3.37,0.9759,0.0093
1,32.78,3.39,0.9792,0.0081
2,33.30,3.40,0.9819,0.0071
3,33.79,3.42,0.9843,0.0063
4,34.25,3.43,0.9863,0.0056
5,34.69,3.45,0.9879,0.0050
6,35.12,3.48,0.9889,0.0045
7,35.53,3.50,0.9899,0.0042
8,35.88,3.52,0.9908,0.0039
9,36.19,3.55,0.9915,0.0036
10,36.51,3.57,0.9920,0.0034
11,36.79,3.60,0.9925,0.0033
12,36.95,3.62,0.9929,0.0032
13,37.09,3.64,0.9932,0.0031
14,37.20,3.66,0.9935,0.0030
15,37.29,3.67,0.9937,0.0029
16,37.37,3.69,0.9938,0.0029
17,37.43,3.70,0.9940,0.0029
18,37.48,3.71,0.9941,0.0028
19,37.52,3.72,0.9942,0.0028
20,37.55,3.73,0.9942,0.0028


==> Data/h264_1,2LDPC_msssim_c144.csv <==
snrtest,bpsk,bpsk_error,qpsk,qpsk_error,16qam,16qam_error,64qam,64qam_error,256qam
-5,0.0615,0.0000,0.0616,0.0000,0.0613,0.0000,0.0619,0.0000,0.0619
-4,0.0615,0.0000,0.0616,0.0000,0.0613,0.0000,0.0619,0.0000,0.0619
-3,0.0615,0.0000,0.0616,0.0000,0.0613,0.0000,0.0619,0.0000,0.0619
-2,0.3292,0.0000,0.0616,0.0000,0.0613,0.0000,0.0619,0.0000,0.0619
-1,0.8219,0.0000,0.0616,0.0000,0.0613,0.0000,0.0619,0.0000,0.0619
0,0.8378,0.0382,0.0616,0.0000,0.0613,0.0000,0.0619,0.0000,0.0619
1,0.8378,0.0382,0.0616,0.0000,0.0613,0.0000,0.0619,0.0000,0.0619
2,0.8378,0.0382,0.4213,0.0000,0.0613,0.0000,0.0619,0.0000,0.0619
3,0.8378,0.0382,0.9331,0.0312,0.0613,0.0000,0.0619,0.0000,0.0619
4,0.8378,0.0382,0.9331,0.0312,0.0613,0.0000,0.0619,0.0000,0.0619
5,0.8378,0.0382,0.9331,0.0312,0.0613,0.0000,0.0619,0.0000,0.0619
6,0.8378,0.0382,0.9331,0.0312,0.0613,0.0000,0.0619,0.0000,0.0619
7,0.8378,0.0382,0.9331,0.0312,0.0613,0.0000,0.0619,0.0000,0.0619
8,0.8378,0.0382,0.9331,0.0312,0.4269,0.0000,0.0619,0.0000,0.0619
9,0.8378,0.0382,0.9331,0.0312,0.9722,0.0200,0.0619,0.0000,0.0619
10,0.8378,0.0382,0.9331,0.0312,0.9722,0.0200,0.0619,0.0000,0.0619
11,0.8378,0.0382,0.9331,0.0312,0.9722,0.0200,0.0619,0.0000,0.0619
12,0.8378,0.0382,0.9331,0.0312,0.9722,0.0200,0.0619,0.0000,0.0619
13,0.8378,0.0382,0.9331,0.0312,0.9722,0.0200,0.0727,0.0000,0.0619
14,0.8378,0.0382,0.9331,0.0312,0.9722,0.0200,0.3667,0.0000,0.0619
15,0.8378,0.0382,0.9331,0.0312,0.9722,0.0200,0.9736,0.0200,0.0619
16,0.8378,0.0382,0.9331,0.0312,0.9722,0.0200,0.9736,0.0200,0.5893
17,0.8378,0.0382,0.9331,0.0312,0.9722,0.0200,0.9736,0.0200,0.5893
18,0.8378,0.0382,0.9331,0.0312,0.9722,0.0200,0.9736,0.0200,0.5893
19,0.8378,0.0382,0.9331,0.0312,0.9722,0.0200,0.9736,0.0200,0.5893
20,0.8378,0.0382,0.9331,0.0312,0.9722,0.0200,0.9736,0.0200,0.5893


==> Data/h264_1,2LDPC_msssim_c240.csv <==
snrtest,bpsk,bpsk_error,qpsk,qpsk_error,16qam,16qam_error,64qam,64qam_error,256qam
-5,0.05934,0.0000,0.0598,0.0000,0.0596,0.0000,0.0589,0.0000,0.0593
-4,0.05934,0.0000,0.0598,0.0000,0.0596,0.0000,0.0589,0.0000,0.0593
-3,0.05934,0.0000,0.0598,0.0000,0.0596,0.0000,0.0589,0.0000,0.0593
-2,0.3584,0.0000,0.0598,0.0000,0.0596,0.0000,0.0589,0.0000,0.0593
-1,0.9155,0.0323,0.0598,0.0000,0.0596,0.0000,0.0589,0.0000,0.0593
0,0.9155,0.0323,0.0598,0.0000,0.0596,0.0000,0.0589,0.0000,0.0593
1,0.9155,0.0323,0.0598,0.0000,0.0596,0.0000,0.0589,0.0000,0.0593
2,0.9155,0.0323,0.5105,0.0000,0.0596,0.0000,0.0589,0.0000,0.0593
3,0.9155,0.0323,0.9531,0.0292,0.0596,0.0000,0.0589,0.0000,0.0593
4,0.9155,0.0323,0.9629,0.0292,0.0596,0.0000,0.0589,0.0000,0.0593
5,0.9155,0.0323,0.9629,0.0292,0.0596,0.0000,0.0589,0.0000,0.0593
6,0.9155,0.0323,0.9629,0.0292,0.0596,0.0000,0.0589,0.0000,0.0593
7,0.9155,0.0323,0.9629,0.0292,0.0736,0.0000,0.0589,0.0000,0.0593
8,0.9155,0.0323,0.9629,0.0292,0.4714,0.0000,0.0589,0.0000,0.0593
9,0.9155,0.0323,0.9629,0.0292,0.9436,0.0000,0.0589,0.0000,0.0593
10,0.9155,0.0323,0.9629,0.0292,0.9820,0.0200,0.0589,0.0000,0.0593
11,0.9155,0.0323,0.9629,0.0292,0.9820,0.0200,0.0589,0.0000,0.0593
12,0.9155,0.0323,0.9629,0.0292,0.9820,0.0200,0.0589,0.0000,0.0593
13,0.9155,0.0323,0.9629,0.0292,0.9820,0.0200,0.0589,0.0000,0.0593
14,0.9155,0.0323,0.9629,0.0292,0.9820,0.0200,0.3620,0.0000,0.0593
15,0.9155,0.0323,0.9629,0.0292,0.9820,0.0200,0.9222,0.0000,0.0593
16,0.9155,0.0323,0.9629,0.0292,0.9820,0.0200,0.9871,0.0200,0.6361
17,0.9155,0.0323,0.9629,0.0292,0.9820,0.0200,0.9871,0.0200,0.6361
18,0.9155,0.0323,0.9629,0.0292,0.9820,0.0200,0.9871,0.0200,0.6361
19,0.9155,0.0323,0.9629,0.0292,0.9820,0.0200,0.9871,0.0200,0.6361
20,0.9155,0.0323,0.9629,0.0292,0.9820,0.0200,0.9871,0.0200,0.6361


==> Data/h264_1,2LDPC_psnr_c144.csv <==
snrtest,bpsk,bpsk_error,qpsk,qpsk_error,16qam,16qam_error,64qam,64qam_error,256qam
-5,7.741,0.00,7.742,0.00,7.739,0.00,7.741,0.00,7.743
-4,7.741,0.00,7.742,0.00,7.739,0.00,7.741,0.00,7.743
-3,7.741,0.00,7.742,0.00,7.739,0.00,7.741,0.00,7.743
-2,13.44,0.00,7.742,0.00,7.739,0.00,7.741,0.00,7.743
-1,23.91,0.00,7.742,0.00,7.739,0.00,7.741,0.00,7.743
0,24.11,3.74,7.742,0.00,7.739,0.00,7.741,0.00,7.743
1,24.11,3.74,7.742,0.00,7.739,0.00,7.741,0.00,7.743
2,24.11,3.74,16.21,0.00,7.739,0.00,7.741,0.00,7.743
3,24.11,3.74,28.09,4.02,7.739,0.00,7.741,0.00,7.743
4,24.11,3.74,28.09,4.02,7.739,0.00,7.741,0.00,7.743
5,24.11,3.74,28.09,4.02,7.739,0.00,7.741,0.00,7.743
6,24.11,3.74,28.09,4.02,7.739,0.00,7.741,0.00,7.743
7,24.11,3.74,28.09,4.02,7.739,0.00,7.741,0.00,7.743
8,24.11,3.74,28.09,4.02,17.64,0.00,7.741,0.00,7.743
9,24.11,3.74,28.09,4.02,32.23,4.48,7.741,0.00,7.743
10,24.11,3.74,28.09,4.02,32.23,4.48,7.741,0.00,7.743
11,24.11,3.74,28.09,4.02,32.23,4.48,7.741,0.00,7.743
12,24.11,3.74,28.09,4.02,32.23,4.48,7.741,0.00,7.743
13,24.11,3.74,28.09,4.02,32.23,4.48,7.741,0.00,7.743
14,24.11,3.74,28.09,4.02,32.23,4.48,16.74,0.00,7.743
15,24.11,3.74,28.09,4.02,32.23,4.48,34.45,4.94,7.743
16,24.11,3.74,28.09,4.02,32.23,4.48,34.72,4.94,24.19
17,24.11,3.74,28.09,4.02,32.23,4.48,34.72,4.94,24.19
18,24.11,3.74,28.09,4.02,32.23,4.48,34.72,4.94,24.19
19,24.11,3.74,28.09,4.02,32.23,4.48,34.72,4.94,24.19
20,24.11,3.74,28.09,4.02,32.23,4.48,34.72,4.94,24.19


==> Data/h264_1,2LDPC_psnr_c240.csv <==
snrtest,bpsk,bpsk_error,qpsk,qpsk_error,16qam,16qam_error,64qam,64qam_error,256qam
-5,7.655,0.00,7.655,0.00,7.659,0.00,7.654,0.00,7.66
-4,7.655,0.00,7.655,0.00,7.659,0.00,7.654,0.00,7.66
-3,7.655,0.00,7.655,0.00,7.659,0.00,7.654,0.00,7.66
-2,14.41,0.00,7.655,0.00,7.659,0.00,7.654,0.00,7.66
-1,26.78,3.95,7.655,0.00,7.659,0.00,7.654,0.00,7.66
0,26.78,3.95,7.655,0.00,7.659,0.00,7.654,0.00,7.66
1,26.78,3.95,7.655,0.00,7.659,0.00,7.654,0.00,7.66
2,26.78,3.95,19.52,0.00,7.659,0.00,7.654,0.00,7.66
3,26.78,3.95,30.66,4.34,7.659,0.00,7.654,0.00,7.66
4,26.78,3.95,30.80,4.34,7.659,0.00,7.654,0.00,7.66
5,26.78,3.95,30.80,4.34,7.659,0.00,7.654,0.00,7.66
6,26.78,3.95,30.80,4.34,7.659,0.00,7.654,0.00,7.66
7,26.78,3.95,30.80,4.34,7.919,0.00,7.654,0.00,7.66
8,26.78,3.95,30.80,4.34,20.29,0.00,7.654,0.00,7.66
9,26.78,3.95,30.80,4.34,34.95,5.00,7.654,0.00,7.66
10,26.78,3.95,30.80,4.34,35.03,5.00,7.654,0.00,7.66
11,26.78,3.95,30.80,4.34,35.03,5.00,7.654,0.00,7.66
12,26.78,3.95,30.80,4.34,35.03,5.00,7.654,0.00,7.66
13,26.78,3.95,30.80,4.34,35.03,5.00,7.654,0.00,7.66
14,26.78,3.95,30.80,4.34,35.03,5.00,17.72,0.00,7.66
15,26.78,3.95,30.80,4.34,35.03,5.00,35.47,0.00,7.66
16,26.78,3.95,30.80,4.34,35.03,5.00,37.57,5.80,27.37
17,26.78,3.95,30.80,4.34,35.03,5.00,37.57,5.80,27.37
18,26.78,3.95,30.80,4.34,35.03,5.00,37.57,5.80,27.37
19,26.78,3.95,30.80,4.34,35.03,5.00,37.57,5.80,27.37
20,26.78,3.95,30.80,4.34,35.03,5.00,37.57,5.80,27.37


==> Data/h264_2,3LDPC_msssim_c144.csv <==
snrtest,bpsk,bpsk_error,qpsk,qpsk_error,16qam,16qam_error,64qam,64qam_error,256qam
-5,0.0613,0.0000,0.0613,0.0000,0.0613,0.0000,0.0613,0.0000,0.0613
-4,0.0613,0.0000,0.0613,0.0000,0.0613,0.0000,0.0613,0.0000,0.0613
-3,0.0613,0.0000,0.0613,0.0000,0.0613,0.0000,0.0613,0.0000,0.0613
-2,0.0613,0.0000,0.0613,0.0000,0.0613,0.0000,0.0613,0.0000,0.0613
-1,0.0613,0.0000,0.0613,0.0000,0.0613,0.0000,0.0613,0.0000,0.0613
0,0.2293,0.0000,0.0613,0.0000,0.0613,0.0000,0.0613,0.0000,0.0613
1,0.8439,0.0000,0.0613,0.0000,0.0613,0.0000,0.0613,0.0000,0.0613
2,0.8888,0.0326,0.0613,0.0000,0.0613,0.0000,0.0613,0.0000,0.0613
3,0.8888,0.0326,0.1148,0.0000,0.0613,0.0000,0.0613,0.0000,0.0613
4,0.8888,0.0326,0.6875,0.0000,0.0613,0.0000,0.0613,0.0000,0.0613
5,0.8888,0.0326,0.9284,0.0000,0.0613,0.0000,0.0613,0.0000,0.0613
6,0.8888,0.0326,0.9538,0.0294,0.0613,0.0000,0.0613,0.0000,0.0613
7,0.8888,0.0326,0.9538,0.0294,0.0613,0.0000,0.0613,0.0000,0.0613
8,0.8888,0.0326,0.9538,0.0294,0.0613,0.0000,0.0613,0.0000,0.0613
9,0.8888,0.0326,0.9538,0.0294,0.0613,0.0000,0.0613,0.0000,0.0613
10,0.8888,0.0326,0.9538,0.0294,0.0815,0.0000,0.0613,0.0000,0.0613
11,0.8888,0.0326,0.9538,0.0294,0.3192,0.0000,0.0613,0.0000,0.0613
12,0.8888,0.0326,0.9538,0.0294,0.7872,0.0000,0.0613,0.0000,0.0613
13,0.8888,0.0326,0.9538,0.0294,0.9705,0.0000,0.0613,0.0000,0.0613
14,0.8888,0.0326,0.9538,0.0294,0.9803,0.0180,0.0613,0.0000,0.0613
15,0.8888,0.0326,0.9538,0.0294,0.9803,0.0180,0.0613,0.0000,0.0613
16,0.8888,0.0326,0.9538,0.0294,0.9803,0.0180,0.9874,0.0100,0.0613
17,0.8888,0.0326,0.9538,0.0294,0.9803,0.0180,0.9874,0.0100,0.0613
18,0.8888,0.0326,0.9538,0.0294,0.9803,0.0180,0.9874,0.0100,0.0613
19,0.8888,0.0326,0.9538,0.0294,0.9803,0.0180,0.9874,0.0100,0.0613
20,0.8888,0.0326,0.9538,0.0294,0.9803,0.0180,0.9874,0.0100,0.0613


==> Data/h264_2,3LDPC_msssim_c240.csv <==
snrtest,bpsk,bpsk_error,qpsk,qpsk_error,16qam,16qam_error,64qam,64qam_error,256qam
-5,0.0590,0.0000,0.0597,0.0000,0.0590,0.0000,0.0595,0.0000,0.0592
-4,0.0590,0.0000,0.0597,0.0000,0.0590,0.0000,0.0595,0.0000,0.0592
-3,0.0590,0.0000,0.0597,0.0000,0.0590,0.0000,0.0595,0.0000,0.0592
-2,0.0590,0.0000,0.0597,0.0000,0.0590,0.0000,0.0595,0.0000,0.0592
-1,0.0590,0.0000,0.0597,0.0000,0.0590,0.0000,0.0595,0.0000,0.0592
0,0.2512,0.0000,0.0597,0.0000,0.0590,0.0000,0.0595,0.0000,0.0592
1,0.8625,0.0000,0.0597,0.0000,0.0590,0.0000,0.0595,0.0000,0.0592
2,0.9405,0.0295,0.0597,0.0000,0.0590,0.0000,0.0595,0.0000,0.0592
3,0.9405,0.0295,0.0777,0.0000,0.0590,0.0000,0.0595,0.0000,0.0592
4,0.9405,0.0295,0.5698,0.0000,0.0590,0.0000,0.0595,0.0000,0.0592
5,0.9405,0.0295,0.9462,0.0000,0.0590,0.0000,0.0595,0.0000,0.0592
6,0.9405,0.0295,0.9732,0.0292,0.0590,0.0000,0.0595,0.0000,0.0592
7,0.9405,0.0295,0.9732,0.0292,0.0590,0.0000,0.0595,0.0000,0.0592
8,0.9405,0.0295,0.9732,0.0292,0.0590,0.0000,0.0595,0.0000,0.0592
9,0.9405,0.0295,0.9732,0.0292,0.0590,0.0000,0.0595,0.0000,0.0592
10,0.9405,0.0295,0.9732,0.0292,0.1118,0.0000,0.0595,0.0000,0.0592
11,0.9405,0.0295,0.9732,0.0292,0.2605,0.0000,0.0595,0.0000,0.0592
12,0.9405,0.0295,0.9732,0.0292,0.8912,0.0000,0.0595,0.0000,0.0592
13,0.9405,0.0295,0.9732,0.0292,0.9859,0.0200,0.0595,0.0000,0.0592
14,0.9405,0.0295,0.9732,0.0292,0.9859,0.0200,0.0595,0.0000,0.0592
15,0.9405,0.0295,0.9732,0.0292,0.9859,0.0200,0.0595,0.0000,0.0592
16,0.9405,0.0295,0.9732,0.0292,0.9859,0.0200,0.9893,0.0200,0.0592
17,0.9405,0.0295,0.9732,0.0292,0.9859,0.0200,0.9893,0.0200,0.0592
18,0.9405,0.0295,0.9732,0.0292,0.9859,0.0200,0.9893,0.0200,0.0592
19,0.9405,0.0295,0.9732,0.0292,0.9859,0.0200,0.9893,0.0200,0.0592
20,0.9405,0.0295,0.9732,0.0292,0.9859,0.0200,0.9893,0.0200,0.0592


==> Data/h264_2,3LDPC_psnr_c144.csv <==
snrtest,bpsk,bpsk_error,qpsk,qpsk_error,16qam,16qam_error,64qam,64qam_error,256qam
-5,7.742,0.00,7.744,0.00,7.744,0.00,7.744,0.00,7.744
-4,7.742,0.00,7.744,0.00,7.744,0.00,7.744,0.00,7.744
-3,7.742,0.00,7.744,0.00,7.744,0.00,7.744,0.00,7.744
-2,7.742,0.00,7.744,0.00,7.744,0.00,7.744,0.00,7.744
-1,7.742,0.00,7.744,0.00,7.744,0.00,7.744,0.00,7.744
0,11.43,0.00,7.744,0.00,7.744,0.00,7.744,0.00,7.744
1,24.92,0.00,7.744,0.00,7.744,0.00,7.744,0.00,7.744
2,25.75,3.92,7.744,0.00,7.744,0.00,7.744,0.00,7.744
3,25.75,3.92,9.061,0.00,7.744,0.00,7.744,0.00,7.744
4,25.75,3.92,23.33,0.00,7.744,0.00,7.744,0.00,7.744
5,25.75,3.92,29.33,4.19,7.744,0.00,7.744,0.00,7.744
6,25.75,3.92,29.71,4.19,7.744,0.00,7.744,0.00,7.744
7,25.75,3.92,29.71,4.19,7.744,0.00,7.744,0.00,7.744
8,25.75,3.92,29.71,4.19,7.744,0.00,7.744,0.00,7.744
9,25.75,3.92,29.71,4.19,7.744,0.00,7.744,0.00,7.744
10,25.75,3.92,29.71,4.19,8.313,0.00,7.744,0.00,7.744
11,25.75,3.92,29.71,4.19,15.18,0.00,7.744,0.00,7.744
12,25.75,3.92,29.71,4.19,28.64,0.00,7.744,0.00,7.744
13,25.75,3.92,29.71,4.19,33.91,4.79,7.744,0.00,7.744
14,25.75,3.92,29.71,4.19,34.00,4.79,7.744,0.00,7.744
15,25.75,3.92,29.71,4.19,34.00,4.79,7.744,0.00,7.744
16,25.75,3.92,29.71,4.19,34.00,4.79,36.59,5.02,7.744
17,25.75,3.92,29.71,4.19,34.00,4.79,36.59,5.02,7.744
18,25.75,3.92,29.71,4.19,34.00,4.79,36.59,5.02,7.744
19,25.75,3.92,29.71,4.19,34.00,4.79,36.59,5.02,7.744
20,25.75,3.92,29.71,4.19,34.00,4.79,36.59,5.02,7.744


==> Data/h264_2,3LDPC_psnr_c240.csv <==
snrtest,bpsk,bpsk_error,qpsk,qpsk_error,16qam,16qam_error,64qam,64qam_error,256qam
-5,7.655,0.00,7.658,0.00,7.663,0.00,7.656,0.00,7.655
-4,7.655,0.00,7.658,0.00,7.663,0.00,7.656,0.00,7.655
-3,7.655,0.00,7.658,0.00,7.663,0.00,7.656,0.00,7.655
-2,7.655,0.00,7.658,0.00,7.663,0.00,7.656,0.00,7.655
-1,7.655,0.00,7.658,0.00,7.663,0.00,7.656,0.00,7.655
0,12.16,0.00,7.658,0.00,7.663,0.00,7.656,0.00,7.655
1,27.03,4.15,7.658,0.00,7.663,0.00,7.656,0.00,7.655
2,28.44,4.15,7.658,0.00,7.663,0.00,7.656,0.00,7.655
3,28.44,4.15,8.154,0.00,7.663,0.00,7.656,0.00,7.655
4,28.44,4.15,22.06,0.00,7.663,0.00,7.656,0.00,7.655
5,28.44,4.15,31.82,0.00,7.663,0.00,7.656,0.00,7.655
6,28.44,4.15,32.57,4.65,7.663,0.00,7.656,0.00,7.655
7,28.44,4.15,32.57,4.65,7.663,0.00,7.656,0.00,7.655
8,28.44,4.15,32.57,4.65,7.663,0.00,7.656,0.00,7.655
9,28.44,4.15,32.57,4.65,7.663,0.00,7.656,0.00,7.655
10,28.44,4.15,32.57,4.65,9.169,0.00,7.656,0.00,7.655
11,28.44,4.15,32.57,4.65,14.09,0.00,7.656,0.00,7.655
12,28.44,4.15,32.57,4.65,34.97,0.00,7.656,0.00,7.655
13,28.44,4.15,32.57,4.65,36.81,5.46,7.656,0.00,7.655
14,28.44,4.15,32.57,4.65,36.81,5.46,7.656,0.00,7.655
15,28.44,4.15,32.57,4.65,36.81,5.46,7.656,0.00,7.655
16,28.44,4.15,32.57,4.65,36.81,5.46,39.43,5.80,7.655
17,28.44,4.15,32.57,4.65,36.81,5.46,39.43,5.80,7.655
18,28.44,4.15,32.57,4.65,36.81,5.46,39.43,5.80,7.655
19,28.44,4.15,32.57,4.65,36.81,5.46,39.43,5.80,7.655
20,28.44,4.15,32.57,4.65,36.81,5.46,39.43,5.80,7.655


==> Data/h265_1,2LDPC_msssim_c144.csv <==
snrtest,bpsk,bpsk_error,qpsk,qpsk_error,16qam,16qam_error,64qam,64qam_error,256qam
-5,0.0593,0.0000,0.0598,0.0000,0.0596,0.0000,0.0589,0.0000,0.0593
-4,0.0593,0.0000,0.0598,0.0000,0.0596,0.0000,0.0589,0.0000,0.0593
-3,0.0593,0.0000,0.0598,0.0000,0.0596,0.0000,0.0589,0.0000,0.0593
-2,0.3800,0.0000,0.0598,0.0000,0.0596,0.0000,0.0589,0.0000,0.0593
-1,0.9691,0.0200,0.0598,0.0000,0.0596,0.0000,0.0589,0.0000,0.0593
0,0.9691,0.0200,0.0598,0.0000,0.0596,0.0000,0.0589,0.0000,0.0593
1,0.9691,0.0200,0.0598,0.0000,0.0596,0.0000,0.0589,0.0000,0.0593
2,0.9691,0.0200,0.5197,0.0000,0.0596,0.0000,0.0589,0.0000,0.0593
3,0.9691,0.0200,0.9703,0.0000,0.0596,0.0000,0.0589,0.0000,0.0593
4,0.9691,0.0200,0.9803,0.0150,0.0596,0.0000,0.0589,0.0000,0.0593
5,0.9691,0.0200,0.9803,0.0150,0.0596,0.0000,0.0589,0.0000,0.0593
6,0.9691,0.0200,0.9803,0.0150,0.0596,0.0000,0.0589,0.0000,0.0593
7,0.9691,0.0200,0.9803,0.0150,0.0739,0.0000,0.0589,0.0000,0.0593
8,0.9691,0.0200,0.9803,0.0150,0.4736,0.0000,0.0589,0.0000,0.0593
9,0.9691,0.0200,0.9803,0.0150,0.9481,0.0000,0.0589,0.0000,0.0593
10,0.9691,0.0200,0.9803,0.0150,0.9867,0.0120,0.0589,0.0000,0.0593
11,0.9691,0.0200,0.9803,0.0150,0.9867,0.0120,0.0589,0.0000,0.0593
12,0.9691,0.0200,0.9803,0.0150,0.9867,0.0120,0.0589,0.0000,0.0593
13,0.9691,0.0200,0.9803,0.0150,0.9867,0.0120,0.0589,0.0000,0.0593
14,0.9691,0.0200,0.9803,0.0150,0.9867,0.0120,0.3628,0.0000,0.0593
15,0.9691,0.0200,0.9803,0.0150,0.9867,0.0120,0.9242,0.0000,0.0593
16,0.9691,0.0200,0.9803,0.0150,0.9867,0.0120,0.9893,0.0100,0.6280
17,0.9691,0.0200,0.9803,0.0150,0.9867,0.0120,0.9893,0.0100,0.6280
18,0.9691,0.0200,0.9803,0.0150,0.9867,0.0120,0.9893,0.0100,0.6280
19,0.9691,0.0200,0.9803,0.0150,0.9867,0.0120,0.9893,0.0100,0.6280
20,0.9691,0.0200,0.9803,0.0150,0.9867,0.0120,0.9893,0.0100,0.6280


==> Data/h265_1,2LDPC_msssim_c240.csv <==
snrtest,bpsk,bpsk_error,qpsk,qpsk_error,16qam,16qam_error,64qam,64qam_error,256qam
-5,0.0615,0.0000,0.06165,0.0000,0.0613,0.0000,0.0619,0.0000,0.0619
-4,0.0615,0.0000,0.06165,0.0000,0.0613,0.0000,0.0619,0.0000,0.0619
-3,0.0615,0.0000,0.06165,0.0000,0.0613,0.0000,0.0619,0.0000,0.0619
-2,0.3807,0.0000,0.06165,0.0000,0.0613,0.0000,0.0619,0.0000,0.0619
-1,0.9708,0.0200,0.06165,0.0000,0.0613,0.0000,0.0619,0.0000,0.0619
0,0.9708,0.0200,0.06165,0.0000,0.0613,0.0000,0.0619,0.0000,0.0619
1,0.9708,0.0200,0.06165,0.0000,0.0613,0.0000,0.0619,0.0000,0.0619
2,0.9708,0.0200,0.4428,0.0000,0.0613,0.0000,0.0619,0.0000,0.0619
3,0.9708,0.0200,0.9809,0.0150,0.0613,0.0000,0.0619,0.0000,0.0619
4,0.9708,0.0200,0.9809,0.0150,0.0613,0.0000,0.0619,0.0000,0.0619
5,0.9708,0.0200,0.9809,0.0150,0.0613,0.0000,0.0619,0.0000,0.0619
6,0.9708,0.0200,0.9809,0.0150,0.0613,0.0000,0.0619,0.0000,0.0619
7,0.9708,0.0200,0.9809,0.0150,0.0613,0.0000,0.0619,0.0000,0.0619
8,0.9708,0.0200,0.9809,0.0150,0.4338,0.0000,0.0619,0.0000,0.0619
9,0.9708,0.0200,0.9809,0.0150,0.9881,0.0110,0.0619,0.0000,0.0619
10,0.9708,0.0200,0.9809,0.0150,0.9881,0.0110,0.0619,0.0000,0.0619
11,0.9708,0.0200,0.9809,0.0150,0.9881,0.0110,0.0619,0.0000,0.0619
12,0.9708,0.0200,0.9809,0.0150,0.9881,0.0110,0.0619,0.0000,0.0619
13,0.9708,0.0200,0.9809,0.0150,0.9881,0.0110,0.0727,0.0000,0.0619
14,0.9708,0.0200,0.9809,0.0150,0.9881,0.0110,0.3732,0.0000,0.0619
15,0.9708,0.0200,0.9809,0.0150,0.9881,0.0110,0.9910,0.0050,0.0619
16,0.9708,0.0200,0.9809,0.0150,0.9881,0.0110,0.9910,0.0050,0.9553
17,0.9708,0.0200,0.9809,0.0150,0.9881,0.0110,0.9910,0.0050,0.9553
18,0.9708,0.0200,0.9809,0.0150,0.9881,0.0110,0.9910,0.0050,0.9553
19,0.9708,0.0200,0.9809,0.0150,0.9881,0.0110,0.9910,0.0050,0.9553
20,0.9708,0.0200,0.9809,0.0150,0.9881,0.0110,0.9910,0.0050,0.9553


==> Data/h265_1,2LDPC_psnr_c144.csv <==
snrtest,bpsk,bpsk_error,qpsk,qpsk_error,16qam,16qam_error,64qam,64qam_error,256qam
-5,7.741,0.00,7.742,0.00,7.739,0.00,7.741,0.00,7.743
-4,7.741,0.00,7.742,0.00,7.739,0.00,7.741,0.00,7.743
-3,7.741,0.00,7.742,0.00,7.739,0.00,7.741,0.00,7.743
-2,18.12,0.00,7.742,0.00,7.739,0.00,7.741,0.00,7.743
-1,32.24,0.00,7.742,0.00,7.739,0.00,7.741,0.00,7.743
0,32.51,4.75,7.742,0.00,7.739,0.00,7.741,0.00,7.743
1,32.51,4.75,7.742,0.00,7.739,0.00,7.741,0.00,7.743
2,32.51,4.75,20.33,0.00,7.739,0.00,7.741,0.00,7.743
3,32.51,4.75,35.23,5.07,7.739,0.00,7.741,0.00,7.743
4,32.51,4.75,35.23,5.07,7.739,0.00,7.741,0.00,7.743
5,32.51,4.75,35.23,5.07,7.739,0.00,7.741,0.00,7.743
6,32.51,4.75,35.23,5.07,7.739,0.00,7.741,0.00,7.743
7,32.51,4.75,35.23,5.07,7.739,0.00,7.741,0.00,7.743
8,32.51,4.75,35.23,5.07,20.86,0.00,7.741,0.00,7.743
9,32.51,4.75,35.23,5.07,38.13,5.73,7.741,0.00,7.743
10,32.51,4.75,35.23,5.07,38.13,5.73,7.741,0.00,7.743
11,32.51,4.75,35.23,5.07,38.13,5.73,7.741,0.00,7.743
12,32.51,4.75,35.23,5.07,38.13,5.73,7.741,0.00,7.743
13,32.51,4.75,35.23,5.07,38.13,5.73,7.741,0.00,7.743
14,32.51,4.75,35.23,5.07,38.13,5.73,19.27,0.00,7.743
15,32.51,4.75,35.23,5.07,38.13,5.73,39.65,6.35,7.743
16,32.51,4.75,35.23,5.07,38.13,5.73,39.97,6.35,40.04
17,32.51,4.75,35.23,5.07,38.13,5.73,39.97,6.35,40.04
18,32.51,4.75,35.23,5.07,38.13,5.73,39.97,6.35,40.04
19,32.51,4.75,35.23,5.07,38.13,5.73,39.97,6.35,40.04
20,32.51,4.75,35.23,5.07,38.13,5.73,39.97,6.35,40.04


==> Data/h265_1,2LDPC_psnr_c240.csv <==
snrtest,bpsk,bpsk_error,qpsk,qpsk_error,16qam,16qam_error,64qam,64qam_error,256qam
-5,7.655,0.00,7.655,0.00,7.659,0.00,7.654,0.00,7.66
-4,7.655,0.00,7.655,0.00,7.659,0.00,7.654,0.00,7.66
-3,7.655,0.00,7.655,0.00,7.659,0.00,7.654,0.00,7.66
-2,17.97,0.00,7.655,0.00,7.659,0.00,7.654,0.00,7.66
-1,33.41,4.54,7.655,0.00,7.659,0.00,7.654,0.00,7.66
0,33.41,4.54,7.655,0.00,7.659,0.00,7.654,0.00,7.66
1,33.41,4.54,7.655,0.00,7.659,0.00,7.654,0.00,7.66
2,33.41,4.54,22.98,0.00,7.659,0.00,7.654,0.00,7.66
3,33.41,4.54,36.10,5.00,7.659,0.00,7.654,0.00,7.66
4,33.41,4.54,36.27,5.00,7.659,0.00,7.654,0.00,7.66
5,33.41,4.54,36.27,5.00,7.659,0.00,7.654,0.00,7.66
6,33.41,4.54,36.27,5.00,7.659,0.00,7.654,0.00,7.66
7,33.41,4.54,36.27,5.00,7.919,0.00,7.654,0.00,7.66
8,33.41,4.54,36.27,5.00,22.89,0.00,7.654,0.00,7.66
9,33.41,4.54,36.27,5.00,39.42,5.82,7.654,0.00,7.66
10,33.41,4.54,36.27,5.00,39.52,5.82,7.654,0.00,7.66
11,33.41,4.54,36.27,5.00,39.52,5.82,7.654,0.00,7.66
12,33.41,4.54,36.27,5.00,39.52,5.82,7.654,0.00,7.66
13,33.41,4.54,36.27,5.00,39.52,5.82,7.654,0.00,7.66
14,33.41,4.54,36.27,5.00,39.52,5.82,19.68,0.00,7.66
15,33.41,4.54,36.27,5.00,39.52,5.82,39.40,0.00,7.66
16,33.41,4.54,36.27,5.00,39.52,5.82,41.74,6.81,29.53
17,33.41,4.54,36.27,5.00,39.52,5.82,41.74,6.81,29.53
18,33.41,4.54,36.27,5.00,39.52,5.82,41.74,6.81,29.53
19,33.41,4.54,36.27,5.00,39.52,5.82,41.74,6.81,29.53
20,33.41,4.54,36.27,5.00,39.52,5.82,41.74,6.81,29.53


==> Data/h265_2,3LDPC_msssim_c144.csv <==
snrtest,bpsk,bpsk_error,qpsk,qpsk_error,16qam,16qam_error,64qam,64qam_error,256qam
-5,0.0590,0.0000,0.0597,0.0000,0.0590,0.0000,0.0595,0.0000,0.0592
-4,0.0590,0.0000,0.0597,0.0000,0.0590,0.0000,0.0595,0.0000,0.0592
-3,0.0590,0.0000,0.0597,0.0000,0.0590,0.0000,0.0595,0.0000,0.0592
-2,0.0590,0.0000,0.0597,0.0000,0.0590,0.0000,0.0595,0.0000,0.0592
-1,0.0590,0.0000,0.0597,0.0000,0.0590,0.0000,0.0595,0.0000,0.0592
0,0.2515,0.0000,0.0597,0.0000,0.0590,0.0000,0.0595,0.0000,0.0592
1,0.9258,0.0000,0.0597,0.0000,0.0590,0.0000,0.0595,0.0000,0.0592
2,0.9751,0.0150,0.0597,0.0000,0.0590,0.0000,0.0595,0.0000,0.0592
3,0.9751,0.0150,0.0785,0.0000,0.0590,0.0000,0.0595,0.0000,0.0592
4,0.9751,0.0150,0.5757,0.0000,0.0590,0.0000,0.0595,0.0000,0.0592
5,0.9751,0.0150,0.9561,0.0000,0.0590,0.0000,0.0595,0.0000,0.0592
6,0.9751,0.0150,0.9834,0.0120,0.0590,0.0000,0.0595,0.0000,0.0592
7,0.9751,0.0150,0.9834,0.0120,0.0590,0.0000,0.0595,0.0000,0.0592
8,0.9751,0.0150,0.9834,0.0120,0.0590,0.0000,0.0595,0.0000,0.0592
9,0.9751,0.0150,0.9834,0.0120,0.0590,0.0000,0.0595,0.0000,0.0592
10,0.9751,0.0150,0.9834,0.0120,0.1121,0.0000,0.0595,0.0000,0.0592
11,0.9751,0.0150,0.9834,0.0120,0.2612,0.0000,0.0595,0.0000,0.0592
12,0.9751,0.0150,0.9834,0.0120,0.8936,0.0000,0.0595,0.0000,0.0592
13,0.9751,0.0150,0.9834,0.0120,0.9886,0.0100,0.0595,0.0000,0.0592
14,0.9751,0.0150,0.9834,0.0120,0.9886,0.0100,0.0595,0.0000,0.0592
15,0.9751,0.0150,0.9834,0.0120,0.9886,0.0100,0.0595,0.0000,0.0592
16,0.9751,0.0150,0.9834,0.0120,0.9886,0.0100,0.9720,0.0352,0.0592
17,0.9751,0.0150,0.9834,0.0120,0.9886,0.0100,0.9720,0.0352,0.0592
18,0.9751,0.0150,0.9834,0.0120,0.9886,0.0100,0.9720,0.0352,0.0592
19,0.9751,0.0150,0.9834,0.0120,0.9886,0.0100,0.9720,0.0352,0.0592
20,0.9751,0.0150,0.9834,0.0120,0.9886,0.0100,0.9720,0.0352,0.0592


==> Data/h265_2,3LDPC_msssim_c240.csv <==
snrtest,bpsk,bpsk_error,qpsk,qpsk_error,16qam,16qam_error,64qam,64qam_error,256qam
-5,0.0613,0.0000,0.0613,0.0000,0.0613,0.0000,0.0613,0.0000,0.0613
-4,0.0613,0.0000,0.0613,0.0000,0.0613,0.0000,0.0613,0.0000,0.0613
-3,0.0613,0.0000,0.0613,0.0000,0.0613,0.0000,0.0613,0.0000,0.0613
-2,0.0613,0.0000,0.0613,0.0000,0.0613,0.0000,0.0613,0.0000,0.0613
-1,0.0613,0.0000,0.0613,0.0000,0.0613,0.0000,0.0613,0.0000,0.0613
0,0.2604,0.0000,0.0613,0.0000,0.0613,0.0000,0.0613,0.0000,0.0613
1,0.8944,0.0000,0.0613,0.0000,0.0613,0.0000,0.0613,0.0000,0.0613
2,0.9753,0.0150,0.0613,0.0000,0.0613,0.0000,0.0613,0.0000,0.0613
3,0.9753,0.0150,0.1184,0.0000,0.0613,0.0000,0.0613,0.0000,0.0613
4,0.9753,0.0150,0.7094,0.0000,0.0613,0.0000,0.0613,0.0000,0.0613
5,0.9753,0.0150,0.9580,0.0000,0.0613,0.0000,0.0613,0.0000,0.0613
6,0.9753,0.0150,0.9843,0.0110,0.0613,0.0000,0.0613,0.0000,0.0613
7,0.9753,0.0150,0.9843,0.0110,0.0613,0.0000,0.0613,0.0000,0.0613
8,0.9753,0.0150,0.9843,0.0110,0.0613,0.0000,0.0613,0.0000,0.0613
9,0.9753,0.0150,0.9843,0.0110,0.0613,0.0000,0.0613,0.0000,0.0613
10,0.9753,0.0150,0.9843,0.0110,0.0815,0.0000,0.0613,0.0000,0.0613
11,0.9753,0.0150,0.9843,0.0110,0.3224,0.0000,0.0613,0.0000,0.0613
12,0.9753,0.0150,0.9843,0.0110,0.7952,0.0000,0.0613,0.0000,0.0613
13,0.9753,0.0150,0.9843,0.0110,0.9804,0.0000,0.0613,0.0000,0.0613
14,0.9753,0.0150,0.9843,0.0110,0.9903,0.0050,0.0613,0.0000,0.0613
15,0.9753,0.0150,0.9843,0.0110,0.9903,0.0050,0.0613,0.0000,0.0613
16,0.9753,0.0150,0.9843,0.0110,0.9903,0.0050,0.9926,0.0298,0.0613
17,0.9753,0.0150,0.9843,0.0110,0.9903,0.0050,0.9926,0.0298,0.0613
18,0.9753,0.0150,0.9843,0.0110,0.9903,0.0050,0.9926,0.0298,0.0613
19,0.9753,0.0150,0.9843,0.0110,0.9903,0.0050,0.9926,0.0298,0.0613
20,0.9753,0.0150,0.9843,0.0110,0.9903,0.0050,0.9926,0.0298,0.0613


==> Data/h265_2,3LDPC_psnr_c144.csv <==
snrtest,bpsk,bpsk_error,qpsk,qpsk_error,16qam,16qam_error,64qam,64qam_error,256qam
-5,7.742,0.00,7.744,0.00,7.744,0.00,7.744,0.00,7.744
-4,7.742,0.00,7.744,0.00,7.744,0.00,7.744,0.00,7.744
-3,7.742,0.00,7.744,0.00,7.744,0.00,7.744,0.00,7.744
-2,7.742,0.00,7.744,0.00,7.744,0.00,7.744,0.00,7.744
-1,7.742,0.00,7.744,0.00,7.744,0.00,7.744,0.00,7.744
0,14.95,0.00,7.744,0.00,7.744,0.00,7.744,0.00,7.744
1,32.60,0.00,7.744,0.00,7.744,0.00,7.744,0.00,7.744
2,33.69,4.96,7.744,0.00,7.744,0.00,7.744,0.00,7.744
3,33.69,4.96,11.10,0.00,7.744,0.00,7.744,0.00,7.744
4,33.69,4.96,28.58,0.00,7.744,0.00,7.744,0.00,7.744
5,33.69,4.96,35.93,0.00,7.744,0.00,7.744,0.00,7.744
6,33.69,4.96,36.40,5.40,7.744,0.00,7.744,0.00,7.744
7,33.69,4.96,36.40,5.40,7.744,0.00,7.744,0.00,7.744
8,33.69,4.96,36.40,5.40,7.744,0.00,7.744,0.00,7.744
9,33.69,4.96,36.40,5.40,7.744,0.00,7.744,0.00,7.744
10,33.69,4.96,36.40,5.40,9.640,0.00,7.744,0.00,7.744
11,33.69,4.96,36.40,5.40,17.60,0.00,7.744,0.00,7.744
12,33.69,4.96,36.40,5.40,38.51,0.00,7.744,0.00,7.744
13,33.69,4.96,36.40,5.40,39.32,6.15,7.744,0.00,7.744
14,33.69,4.96,36.40,5.40,39.43,6.15,7.744,0.00,7.744
15,33.69,4.96,36.40,5.40,39.43,6.15,7.744,0.00,7.744
16,33.69,4.96,36.40,5.40,39.43,6.15,41.39,6.45,7.744
17,33.69,4.96,36.40,5.40,39.43,6.15,41.39,6.45,7.744
18,33.69,4.96,36.40,5.40,39.43,6.15,41.39,6.45,7.744
19,33.69,4.96,36.40,5.40,39.43,6.15,41.39,6.45,7.744
20,33.69,4.96,36.40,5.40,39.43,6.15,41.39,6.45,7.744


==> Data/h265_2,3LDPC_psnr_c240.csv <==
snrtest,bpsk,bpsk_error,qpsk,qpsk_error,16qam,16qam_error,64qam,64qam_error,256qam
-5,7.655,0.00,7.658,0.00,7.663,0.00,7.656,0.00,7.655
-4,7.655,0.00,7.658,0.00,7.663,0.00,7.656,0.00,7.655
-3,7.655,0.00,7.658,0.00,7.663,0.00,7.656,0.00,7.655
-2,7.655,0.00,7.658,0.00,7.663,0.00,7.656,0.00,7.655
-1,7.655,0.00,7.658,0.00,7.663,0.00,7.656,0.00,7.655
0,14.76,0.00,7.658,0.00,7.663,0.00,7.656,0.00,7.655
1,32.81,0.00,7.658,0.00,7.663,0.00,7.656,0.00,7.655
2,34.53,4.88,7.658,0.00,7.663,0.00,7.656,0.00,7.655
3,34.53,4.88,9.408,0.00,7.663,0.00,7.656,0.00,7.655
4,34.53,4.88,25.45,0.00,7.663,0.00,7.656,0.00,7.655
5,34.53,4.88,36.71,0.00,7.663,0.00,7.656,0.00,7.655
6,34.53,4.88,37.58,5.39,7.663,0.00,7.656,0.00,7.655
7,34.53,4.88,37.58,5.39,7.663,0.00,7.656,0.00,7.655
8,34.53,4.88,37.58,5.39,7.663,0.00,7.656,0.00,7.655
9,34.53,4.88,37.58,5.39,7.663,0.00,7.656,0.00,7.655
10,34.53,4.88,37.58,5.39,10.21,0.00,7.656,0.00,7.655
11,34.53,4.88,37.58,5.39,15.70,0.00,7.656,0.00,7.655
12,34.53,4.88,37.58,5.39,38.96,0.00,7.656,0.00,7.655
13,34.53,4.88,37.58,5.39,41.02,6.41,7.656,0.00,7.655
14,34.53,4.88,37.58,5.39,41.02,6.41,7.656,0.00,7.655
15,34.53,4.88,37.58,5.39,41.02,6.41,7.656,0.00,7.655
16,34.53,4.88,37.58,5.39,41.02,6.41,42.85,6.81,7.655
17,34.53,4.88,37.58,5.39,41.02,6.41,42.85,6.81,7.655
18,34.53,4.88,37.58,5.39,41.02,6.41,42.85,6.81,7.655
19,34.53,4.88,37.58,5.39,41.02,6.41,42.85,6.81,7.655
20,34.53,4.88,37.58,5.39,41.02,6.41,42.85,6.81,7.655

